A new measurement of the Hubble constant using Type Ia supernovae calibrated with surface brightness fluctuations

We present a new calibration of the peak absolute magnitude of SNe Type Ia based on the Surface Brightness Fluctuations (SBF) method, aimed at measuring the value of the Hubble constant. We build a sample of calibrating anchors consisting of 24 SNe hosted in galaxies having SBF distance measurements. Applying a hierarchical Bayesian approach, we calibrate the SNe luminosity and extend it into the Hubble flow by using a sample of 96 SNe Ia in the redshift range $0.02 < z < 0.075$, extracted from the Combined Pantheon Sample. We estimate a value of $H_0 = 70.50 \pm 2.37(stat) \pm 3.38(sys)$ $\text{km}\ \text{s}^{-1}\ \text{Mpc}^{-1}$ (i.e. $3.4\% stat, 4.8\% sys$), which is in agreement with the value obtained using the tip of the red giant branch calibration, and consistent within the errors with the value obtained from SNe Type Ia calibrated with Cepheids and the one inferred from the analysis of the cosmic microwave background. We find that the SNe Ia distance moduli calibrated with SBF are on average larger by 0.07 mag than the ones calibrated with Cepheids. Our results point to possible differences among SNe in different types of galaxies, which could originate from different local environments and/or SNe Ia progenitor properties. Sampling different host galaxy type, SBF offers a complementary approach to Cepheids which is important in addressing possible systematics. As the SBF method has the ability to reach larger distances than Cepheids, the impending entry of LSST and JWST into operation will increase the number of SNe Ia hosted in galaxies where SBF distances can be measured, making SBF measurements attractive for improving the calibration of SNe Ia, and in the estimation of $H_0$.

==> readme.txt <==
%                                                       
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%The following files are part of the macro package AA

%  readme.txt      This file
%  aa.cls          The document class file
%  aadoc.pdf       User's Guide
%  aa.dem          Example of an article (LaTeX source)


%  bibtex/       Directory for BIBTeX style
%   aa.bst       Bibliography style file
%   natnotes.pdf Brief reference sheet for Natbib

%All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

%A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
%Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
%should be sent as encapsulated PostScript files or in any other %format 
%as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
%The new macro does not include the classes traditabstract and %structabstract
%anymore. They are replaced by the command \abstract. 
%See new instructions for details.

%The aa class supports now the "e-prints" command with BibTeX. 
%Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
%have been added.
%See the A&A Author's guide on the Web site for more information.
  
%To enable compatibility with 7.x versions, an option has been 
added.
%If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

